On a mixed FEM and a FOSLS with $H^{-1}$ loads

We study variants of the mixed finite element method (mixed FEM) and the first-order system least-squares finite element (FOSLS) for the Poisson problem where we replace the load by a suitable regularization which permits to use $H^{-1}$ loads. We prove that any bounded $H^{-1}$ projector onto piecewise constants can be used to define the regularization and yields quasi-optimality of the lowest-order mixed FEM resp. FOSLS in weaker norms. Examples for the construction of such projectors are given. One is based on the adjoint of a weighted Cl\'ement quasi-interpolator. We prove that this Cl\'ement operator has second-order approximation properties. For the modified mixed method we show optimal convergence rates of a postprocessed solution under minimal regularity assumptions -- a result not valid for the lowest-order mixed FEM without regularization. Numerical examples conclude this work.

==> data/ClementIntNonUnif.dat <==
nE	errVL2w	errVL2
2	0.404381420919115	0.363790111437748
4	0.110118195644328	0.149796343526775
8	0.0289956847545953	0.0597177190633019
16	0.00733641669233531	0.0275243192964915
32	0.00183938059878466	0.0134599220268864
64	0.000460168133891007	0.00669235809184652
128	0.00011506199710984	0.00334151732185756
256	2.87667398886512e-05	0.00167017920531315
512	7.19176228572611e-06	0.00083501740020656
1024	1.79794539646624e-06	0.000417499689933111
2048	4.49486650447164e-07	0.000208748719665781
4096	1.1237168142743e-07	0.000104374219231766
8192	2.80929215228968e-08	5.21870920445523e-05
16384	7.02323044175564e-09	2.60935438261488e-05


==> data/ClementIntUnif.dat <==
nE	errVL2w	errVL2
4	0.103628572485027	0.103628572485027
8	0.0271380922741754	0.0271380922741754
16	0.00686391834157716	0.00686391834157716
32	0.00172098099008655	0.00172098099008655
64	0.000430558450772876	0.000430558450772876
128	0.000107659197524532	0.000107659197524532
256	2.69160235835651e-05	2.69160235835651e-05
512	6.72908241088835e-06	6.72908241088835e-06
1024	1.68227538493341e-06	1.68227538493341e-06
2048	4.20569145110839e-07	4.20569145110839e-07
4096	1.05142304945126e-07	1.05142304945126e-07
8192	2.62855773915465e-08	2.62855773915465e-08
16384	6.5713944096395e-09	6.5713944096395e-09


==> data/MixedHms.dat <==
nE	dofMIXED	errUL2	errSigmaL2	errUstar
4	12	0.181341922476305	1.19252441012661	0.192336999471023
16	44	0.144903226172347	1.01761567002322	0.156040679340224
64	168	0.061312166179523	0.73980297164803	0.0507087027369697
256	656	0.0277489711849243	0.575933450087942	0.0177720507161577
1024	2592	0.0132917621696691	0.469019251666448	0.00673321745812615
4096	10304	0.00652390411579965	0.38944665694901	0.00268928734858625
16384	41088	0.00323260035191885	0.325920087701279	0.00110424371963056
65536	164096	0.00160814422781709	0.273580342032742	0.000459337196215852
262144	655872	0.000801549517844022	0.229904530754366	0.000192079672448204
1048576	2622464	0.000399942080883618	0.193280982166879	8.70757506282175e-05


==> data/MixedL2reg.dat <==
nE	dofMIXED	errUL2	errSigmaL2	errUstar
4	12	0.409772866149652	1.5253994122767	0.532386654436216
16	44	0.16546116361388	0.803757668349769	0.15595787004621
64	168	0.091906594843121	0.478708373859802	0.0572201275123908
256	656	0.04810317061282	0.252483166571741	0.0156989919231728
1024	2592	0.0243073856139851	0.128478418684116	0.00403475180779392
4096	10304	0.0121844849572674	0.0648747301491465	0.00102041946633084
16384	41088	0.00609604222008992	0.0326984663873472	0.000257010554134285
65536	164096	0.00304849429455534	0.0164716332308707	6.46645229576902e-05
262144	655872	0.00152430619650613	0.00829524525552784	1.62659322045167e-05
1048576	2622464	0.000762160464469366	0.00417672999993641	4.79957433372675e-06


==> data/MixedL2standard.dat <==
nE	dofMIXED	errUL2	errSigmaL2	errUstar
4	12	0.341745880804347	1.35298448001997	0.444501021978764
16	44	0.157380696929266	0.794817769415205	0.145725146992237
64	168	0.0900417805937767	0.482744031437694	0.0540556301866818
256	656	0.0479053038300717	0.257396714454988	0.015130287512893
1024	2592	0.0243269106006621	0.131665867208746	0.00417166823302135
4096	10304	0.0122026930086973	0.0666001189372091	0.00122399460838573
16384	41088	0.00610296652844999	0.03357755326151	0.000389063225219355
65536	164096	0.00305063568356869	0.0169098743680839	0.000131513060471822
262144	655872	0.00152491125407579	0.00851190249948708	4.59660119538485e-05
1048576	2622464	0.000762323347310495	0.00428348293199389	1.94542288230747e-05

